Capability Internet: A Network Architecture for Autonomous Agents

Autonomous agents increasingly provide and consume network services. An agent coordinating a long-running task across organizations must track what has been done, which actions are authorized, and which provider can perform the next step. We propose Capability Internet (CI), an architecture in which agents exchange capabilities and coordinate their use through persistent tasks. Versioned descriptions specify behavior, and live instances identify the providers and resources that can supply it. Task records link each invocation to its selected instance, authority, and terms of use. When providers change, the task can reuse completed results that still meet its requirements. Five functions support capability discovery, task coordination, federated compute, intelligence reuse, and governance of capability use and settlement. Reviewed task results can supply versioned intelligence for subsequent tasks. We illustrate CI through four deployment profiles covering computing and intelligence services, manufacturing, vehicles and embodied robots, and space-ground operations, and propose an evaluation plan.

==> THIRD_PARTY_NOTICES.txt <==
Figure 4 equipment symbols

Creator: JGraph.
Title: networks stencil collection, draw.io v20.8.16.
Source version: a3cc43efea6e64ecba754f112106b7a7deb5e6d8.
Source: https://github.com/jgraph/drawio/blob/a3cc43efea6e64ecba754f112106b7a7deb5e6d8/src/main/webapp/stencils/networks.xml
License: Creative Commons Attribution 4.0 International (CC BY 4.0).
License URL: https://creativecommons.org/licenses/by/4.0/
The collection's license file: https://github.com/jgraph/drawio/blob/a3cc43efea6e64ecba754f112106b7a7deb5e6d8/src/main/webapp/stencils/LICENSE

Modifications: selected equipment symbols were resized and restyled, and arranged in the manuscript's space-ground deployment diagram. Their source geometry and provenance are retained with the editable figure materials.

